Distributed Convex Optimization "Over-the-Air" in Dynamic Environments

This paper presents a decentralized algorithm for solving distributed convex optimization problems in dynamic networks with time-varying objectives. The unique feature of the algorithm lies in its ability to accommodate a wide range of communication systems, including previously unsupported ones, by abstractly modeling the information exchange in the network. Specifically, it supports a novel communication protocol based on the "over-the-air" function computation (OTA-C) technology, that is designed for an efficient and truly decentralized implementation of the consensus step of the algorithm. Unlike existing OTA-C protocols, the proposed protocol does not require the knowledge of network graph structure or channel state information, making it particularly suitable for decentralized implementation over ultra-dense wireless networks with time-varying topologies and fading channels. Furthermore, the proposed algorithm synergizes with the "superiorization" methodology, allowing the development of new distributed algorithms with enhanced performance for the intended applications. The theoretical analysis establishes sufficient conditions for almost sure convergence of the algorithm to a common time-invariant solution for all agents, assuming such a solution exists. Our algorithm is applied to a real-world distributed random field estimation problem, showcasing its efficacy in terms of convergence speed, scalability, and spectral efficiency. Furthermore, we present a superiorized version of our algorithm that achieves faster convergence with significantly reduced energy consumption compared to the unsuperiorized algorithm.

==> plot_data_nmse.csv <==
Iter,NOTAC-U,NOTAC,NOTAC-F,NOTAC-W,NBDC-Q40,NCEN,NNOC,NOTAC-N50,NOTAC-N150,NOTAC-N200,NOTAC-N250,NOTAC-N300,NBDC-BN50-Q40,NBDC-BN150-Q40,NBDC-BN200-Q40,NBDC-BN250-Q40,NBDC-BN300-Q40,APB
0,-0.166,-0.167,-0.367,0.031,-0.342,-0.396,-0.368,0.528,-0.113,-0.198,-0.203,-0.215,-0.314,-0.376,-0.369,-0.354,-0.323,-0.368
200,-3.898,-3.766,-1.280,-2.999,-1.207,-10.176,-0.686,-0.747,-3.622,-3.835,-4.068,-3.996,-1.087,-1.187,-1.201,-1.159,-1.138,-0.659
400,-5.768,-5.606,-2.455,-4.445,-2.191,-11.341,-1.316,-1.801,-5.332,-5.551,-5.906,-5.802,-1.956,-2.134,-2.156,-2.133,-2.114,-1.265
600,-6.847,-6.802,-3.192,-5.126,-2.717,-11.283,-1.626,-2.342,-6.058,-6.352,-6.657,-6.571,-2.419,-2.543,-2.603,-2.642,-2.582,-1.529
800,-7.880,-7.967,-3.899,-5.714,-3.191,-11.706,-1.884,-2.645,-6.668,-6.992,-7.397,-7.208,-2.877,-2.998,-3.019,-3.014,-3.036,-1.827
1000,-8.549,-8.728,-4.731,-5.951,-3.776,-12.202,-2.395,-3.133,-7.038,-7.454,-7.851,-7.685,-3.436,-3.652,-3.646,-3.590,-3.581,-2.342
1200,-8.930,-9.117,-5.260,-6.165,-4.047,-11.912,-2.675,-3.385,-7.296,-7.781,-8.114,-7.997,-3.692,-3.936,-3.911,-3.876,-3.856,-2.599
1400,-9.238,-9.410,-5.793,-6.475,-4.367,-12.074,-2.866,-3.526,-7.584,-8.030,-8.398,-8.267,-4.007,-4.294,-4.199,-4.188,-4.156,-2.814
1600,-9.469,-9.626,-6.344,-6.804,-4.824,-12.524,-3.288,-3.738,-7.782,-8.284,-8.665,-8.472,-4.464,-4.748,-4.648,-4.653,-4.620,-3.238
1800,-9.663,-9.794,-6.690,-6.954,-5.108,-12.168,-3.477,-3.817,-7.960,-8.502,-8.855,-8.655,-4.726,-5.015,-4.953,-4.943,-4.889,-3.430
2000,-9.825,-9.962,-7.013,-7.057,-5.361,-12.208,-3.683,-3.951,-8.222,-8.703,-9.115,-8.876,-4.950,-5.277,-5.171,-5.164,-5.123,-3.640
2200,-9.906,-10.075,-7.354,-7.220,-5.718,-12.570,-4.041,-4.204,-8.356,-8.815,-9.207,-9.042,-5.275,-5.607,-5.508,-5.514,-5.461,-3.986
2400,-10.024,-10.169,-7.612,-7.410,-5.901,-12.268,-4.232,-4.202,-8.500,-8.970,-9.331,-9.212,-5.464,-5.827,-5.701,-5.711,-5.658,-4.146
2600,-10.119,-10.235,-7.828,-7.511,-6.083,-12.311,-4.376,-4.409,-8.632,-9.126,-9.493,-9.327,-5.670,-6.008,-5.893,-5.907,-5.851,-4.345
2800,-10.225,-10.324,-8.073,-7.677,-6.368,-12.633,-4.675,-4.664,-8.682,-9.139,-9.571,-9.413,-5.961,-6.298,-6.175,-6.199,-6.169,-4.620
3000,-10.275,-10.374,-8.233,-7.766,-6.552,-12.458,-4.837,-4.798,-8.841,-9.199,-9.701,-9.520,-6.145,-6.498,-6.380,-6.375,-6.364,-4.739
3200,-10.347,-10.467,-8.388,-7.869,-6.735,-12.437,-4.957,-4.871,-8.955,-9.345,-9.905,-9.630,-6.272,-6.697,-6.544,-6.560,-6.535,-4.913
3400,-10.349,-10.492,-8.518,-7.908,-6.905,-12.765,-5.193,-4.944,-9.039,-9.483,-9.935,-9.693,-6.465,-6.921,-6.742,-6.736,-6.725,-5.127
3600,-10.402,-10.512,-8.627,-7.968,-7.066,-12.555,-5.323,-5.053,-9.127,-9.579,-10.039,-9.781,-6.635,-7.098,-6.894,-6.902,-6.908,-5.242
3800,-10.467,-10.600,-8.737,-8.063,-7.228,-12.442,-5.438,-5.121,-9.294,-9.679,-10.152,-9.958,-6.786,-7.249,-7.035,-7.059,-7.040,-5.386
4000,-10.500,-10.656,-8.869,-8.196,-7.412,-12.715,-5.621,-5.275,-9.296,-9.777,-10.166,-10.025,-6.987,-7.414,-7.202,-7.234,-7.217,-5.555
4200,-10.599,-10.699,-8.951,-8.239,-7.542,-12.642,-5.745,-5.358,-9.372,-9.842,-10.277,-10.099,-7.123,-7.578,-7.372,-7.379,-7.360,-5.670
4400,-10.607,-10.735,-9.044,-8.330,-7.691,-12.709,-5.842,-5.364,-9.496,-9.923,-10.436,-10.131,-7.251,-7.718,-7.502,-7.511,-7.480,-5.778
4600,-10.628,-10.735,-9.150,-8.463,-7.784,-12.893,-5.985,-5.546,-9.545,-9.949,-10.469,-10.209,-7.362,-7.846,-7.598,-7.617,-7.606,-5.916
4800,-10.715,-10.770,-9.258,-8.609,-7.893,-12.769,-6.091,-5.664,-9.612,-10.029,-10.533,-10.307,-7.492,-7.970,-7.713,-7.739,-7.738,-6.017
5000,-10.705,-10.799,-9.333,-8.664,-8.014,-12.756,-6.166,-5.736,-9.721,-10.141,-10.631,-10.403,-7.600,-8.102,-7.823,-7.859,-7.852,-6.118
5200,-10.765,-10.878,-9.394,-8.696,-8.117,-12.895,-6.285,-5.728,-9.829,-10.201,-10.646,-10.466,-7.745,-8.216,-7.952,-7.989,-7.981,-6.238
5400,-10.840,-10.916,-9.443,-8.755,-8.216,-12.762,-6.369,-5.746,-9.909,-10.280,-10.736,-10.513,-7.843,-8.319,-8.053,-8.094,-8.083,-6.323
5600,-10.820,-10.953,-9.575,-8.905,-8.276,-12.640,-6.438,-5.829,-9.967,-10.363,-10.832,-10.544,-7.908,-8.381,-8.114,-8.156,-8.150,-6.406
5800,-10.861,-10.993,-9.632,-8.945,-8.378,-12.861,-6.530,-5.939,-10.024,-10.375,-10.817,-10.580,-8.030,-8.493,-8.226,-8.264,-8.262,-6.508
6000,-10.879,-11.007,-9.628,-8.914,-8.463,-12.783,-6.603,-5.933,-10.030,-10.462,-10.874,-10.689,-8.116,-8.587,-8.313,-8.342,-8.339,-6.573
6200,-10.919,-11.016,-9.700,-9.031,-8.552,-12.556,-6.662,-6.052,-10.038,-10.552,-10.951,-10.730,-8.202,-8.680,-8.400,-8.421,-8.428,-6.643
6400,-10.904,-11.060,-9.740,-9.072,-8.620,-12.803,-6.744,-6.129,-10.124,-10.615,-11.018,-10.794,-8.284,-8.752,-8.487,-8.509,-8.509,-6.716
6600,-10.935,-11.091,-9.800,-9.160,-8.700,-12.760,-6.808,-6.224,-10.195,-10.650,-11.050,-10.891,-8.369,-8.847,-8.573,-8.598,-8.594,-6.779
6800,-10.941,-11.102,-9.837,-9.170,-8.745,-12.535,-6.849,-6.243,-10.274,-10.694,-11.096,-10.973,-8.411,-8.884,-8.610,-8.633,-8.635,-6.838
7000,-10.875,-11.152,-9.865,-9.164,-8.807,-12.912,-6.915,-6.229,-10.315,-10.719,-11.141,-10.966,-8.503,-8.956,-8.690,-8.700,-8.690,-6.905
7200,-10.959,-11.187,-9.901,-9.211,-8.871,-13.022,-6.965,-6.309,-10.351,-10.778,-11.211,-10.975,-8.584,-9.025,-8.755,-8.754,-8.764,-6.963
7400,-10.976,-11.212,-9.982,-9.301,-8.932,-12.778,-7.008,-6.416,-10.466,-10.846,-11.231,-11.058,-8.666,-9.097,-8.820,-8.835,-8.822,-7.011
7600,-10.945,-11.250,-10.015,-9.342,-8.984,-12.835,-7.061,-6.433,-10.497,-10.889,-11.260,-11.099,-8.739,-9.166,-8.891,-8.899,-8.895,-7.069
7800,-10.921,-11.236,-10.064,-9.395,-9.015,-12.826,-7.112,-6.423,-10.528,-10.911,-11.348,-11.150,-8.776,-9.201,-8.918,-8.929,-8.939,-7.122
8000,-10.948,-11.255,-10.106,-9.434,-9.064,-12.768,-7.149,-6.529,-10.559,-11.031,-11.385,-11.230,-8.831,-9.248,-8.979,-9.002,-9.011,-7.170
8200,-10.983,-11.280,-10.139,-9.452,-9.127,-12.930,-7.199,-6.586,-10.613,-11.006,-11.383,-11.238,-8.881,-9.294,-9.037,-9.064,-9.063,-7.217
8400,-10.898,-11.299,-10.214,-9.543,-9.185,-12.898,-7.247,-6.620,-10.634,-11.065,-11.430,-11.277,-8.927,-9.342,-9.100,-9.123,-9.118,-7.260
8600,-10.961,-11.326,-10.251,-9.590,-9.244,-12.743,-7.278,-6.596,-10.655,-11.140,-11.487,-11.375,-8.992,-9.397,-9.163,-9.173,-9.183,-7.301
8800,-11.038,-11.362,-10.263,-9.617,-9.312,-12.869,-7.319,-6.675,-10.725,-11.159,-11.531,-11.392,-9.046,-9.461,-9.220,-9.230,-9.247,-7.343
9000,-11.039,-11.377,-10.304,-9.664,-9.325,-12.974,-7.354,-6.640,-10.783,-11.216,-11.560,-11.435,-9.066,-9.475,-9.225,-9.238,-9.263,-7.380
9200,-10.985,-11.398,-10.378,-9.738,-9.369,-12.890,-7.380,-6.687,-10.824,-11.260,-11.585,-11.468,-9.123,-9.528,-9.288,-9.286,-9.313,-7.415
9400,-10.959,-11.427,-10.384,-9.725,-9.402,-13.042,-7.413,-6.837,-10.809,-11.301,-11.653,-11.512,-9.173,-9.580,-9.337,-9.327,-9.351,-7.457
9600,-11.011,-11.459,-10.426,-9.766,-9.446,-12.926,-7.440,-6.945,-10.826,-11.338,-11.716,-11.547,-9.213,-9.623,-9.385,-9.381,-9.390,-7.492
9800,-11.003,-11.487,-10.473,-9.844,-9.485,-12.839,-7.466,-6.984,-10.951,-11.322,-11.728,-11.589,-9.258,-9.665,-9.440,-9.433,-9.437,-7.531
10000,-10.991,-11.525,-10.442,-9.825,-9.504,-13.026,-7.504,-7.017,-10.974,-11.366,-11.744,-11.607,-9.276,-9.677,-9.445,-9.443,-9.452,-7.566
10200,-10.947,-11.516,-10.448,-9.820,-9.540,-12.812,-7.525,-7.031,-11.006,-11.392,-11.778,-11.627,-9.319,-9.719,-9.488,-9.480,-9.490,-7.600
10400,-10.990,-11.536,-10.486,-9.861,-9.581,-12.727,-7.552,-7.055,-11.046,-11.447,-11.795,-11.676,-9.369,-9.764,-9.532,-9.534,-9.533,-7.634
10600,-10.987,-11.569,-10.505,-9.897,-9.619,-12.931,-7.583,-7.109,-11.046,-11.455,-11.828,-11.710,-9.412,-9.802,-9.573,-9.573,-9.568,-7.663
10800,-10.947,-11.564,-10.537,-9.940,-9.650,-12.928,-7.603,-7.138,-11.071,-11.505,-11.853,-11.727,-9.463,-9.840,-9.609,-9.598,-9.612,-7.691
11000,-10.918,-11.580,-10.536,-9.962,-9.704,-12.809,-7.626,-7.122,-11.153,-11.533,-11.918,-11.760,-9.517,-9.886,-9.664,-9.650,-9.666,-7.716
11200,-10.916,-11.629,-10.570,-10.026,-9.692,-12.890,-7.645,-7.076,-11.184,-11.567,-11.949,-11.773,-9.519,-9.884,-9.661,-9.641,-9.654,-7.750
11400,-10.974,-11.683,-10.646,-10.111,-9.719,-12.989,-7.671,-7.213,-11.208,-11.572,-12.003,-11.807,-9.560,-9.909,-9.698,-9.679,-9.683,-7.780
11600,-11.052,-11.708,-10.690,-10.168,-9.762,-12.755,-7.690,-7.200,-11.208,-11.629,-12.044,-11.858,-9.599,-9.958,-9.736,-9.718,-9.722,-7.804
11800,-11.049,-11.711,-10.696,-10.169,-9.790,-12.898,-7.718,-7.258,-11.237,-11.694,-12.046,-11.876,-9.625,-9.991,-9.774,-9.745,-9.752,-7.839
12000,-10.958,-11.704,-10.639,-10.115,-9.826,-12.888,-7.738,-7.279,-11.299,-11.684,-12.074,-11.885,-9.651,-10.025,-9.797,-9.779,-9.784,-7.863
12200,-10.970,-11.742,-10.686,-10.190,-9.823,-12.957,-7.760,-7.254,-11.394,-11.748,-12.080,-11.900,-9.670,-10.031,-9.808,-9.788,-9.778,-7.886
12400,-10.943,-11.760,-10.741,-10.269,-9.859,-12.952,-7.776,-7.254,-11.432,-11.805,-12.089,-11.920,-9.712,-10.063,-9.840,-9.829,-9.799,-7.903
12600,-11.010,-11.788,-10.765,-10.299,-9.873,-12.883,-7.790,-7.367,-11.467,-11.787,-12.105,-11.969,-9.747,-10.090,-9.862,-9.855,-9.827,-7.928
12800,-10.980,-11.810,-10.781,-10.335,-9.910,-12.942,-7.813,-7.480,-11.504,-11.790,-12.148,-11.973,-9.781,-10.116,-9.897,-9.891,-9.861,-7.948
13000,-10.918,-11.829,-10.764,-10.323,-9.950,-12.883,-7.838,-7.567,-11.541,-11.815,-12.213,-12.032,-9.814,-10.135,-9.927,-9.922,-9.891,-7.969
13200,-10.943,-11.861,-10.761,-10.295,-9.987,-13.000,-7.858,-7.601,-11.580,-11.849,-12.267,-12.061,-9.862,-10.173,-9.966,-9.961,-9.927,-7.989
13400,-10.938,-11.886,-10.775,-10.322,-9.960,-13.131,-7.875,-7.608,-11.558,-11.921,-12.288,-12.063,-9.854,-10.166,-9.952,-9.953,-9.916,-8.012
13600,-10.929,-11.917,-10.810,-10.388,-9.980,-12.981,-7.891,-7.639,-11.573,-11.926,-12.324,-12.097,-9.888,-10.199,-9.977,-9.982,-9.963,-8.032
13800,-10.918,-11.949,-10.795,-10.393,-10.019,-12.989,-7.908,-7.577,-11.657,-11.927,-12.343,-12.154,-9.907,-10.246,-9.996,-10.012,-10.004,-8.053
14000,-10.910,-11.971,-10.825,-10.439,-10.046,-13.094,-7.932,-7.593,-11.647,-11.957,-12.391,-12.166,-9.919,-10.273,-10.032,-10.046,-10.021,-8.069
14200,-10.890,-11.987,-10.876,-10.521,-10.083,-12.957,-7.948,-7.627,-11.692,-12.019,-12.402,-12.147,-9.948,-10.303,-10.069,-10.081,-10.047,-8.091
14400,-10.866,-12.013,-10.919,-10.576,-10.080,-12.927,-7.965,-7.675,-11.667,-12.037,-12.398,-12.193,-9.943,-10.296,-10.063,-10.071,-10.050,-8.116
14600,-10.871,-12.041,-10.974,-10.637,-10.104,-12.886,-7.981,-7.711,-11.683,-12.104,-12.425,-12.231,-9.966,-10.327,-10.093,-10.099,-10.072,-8.139
14800,-10.859,-12.062,-10.967,-10.629,-10.132,-12.993,-7.998,-7.757,-11.736,-12.111,-12.448,-12.283,-9.988,-10.350,-10.128,-10.121,-10.095,-8.158
15000,-10.908,-12.084,-10.967,-10.648,-10.162,-13.039,-8.014,-7.774,-11.719,-12.108,-12.472,-12.281,-10.009,-10.377,-10.151,-10.139,-10.133,-8.175
15200,-10.889,-12.099,-10.986,-10.673,-10.182,-12.949,-8.029,-7.764,-11.730,-12.109,-12.490,-12.275,-10.031,-10.415,-10.182,-10.173,-10.167,-8.190
15400,-10.898,-12.148,-10.994,-10.681,-10.228,-12.936,-8.041,-7.800,-11.787,-12.141,-12.518,-12.293,-10.065,-10.437,-10.219,-10.204,-10.198,-8.209
15600,-10.902,-12.170,-11.043,-10.731,-10.207,-12.982,-8.057,-7.816,-11.820,-12.178,-12.539,-12.343,-10.049,-10.420,-10.189,-10.181,-10.194,-8.224
15800,-10.892,-12.191,-11.034,-10.745,-10.225,-12.912,-8.074,-7.916,-11.837,-12.216,-12.541,-12.372,-10.088,-10.433,-10.226,-10.209,-10.221,-8.240
16000,-10.867,-12.206,-11.023,-10.733,-10.251,-12.874,-8.088,-7.909,-11.852,-12.221,-12.565,-12.414,-10.103,-10.475,-10.262,-10.233,-10.234,-8.258
16200,-10.852,-12.209,-11.057,-10.779,-10.269,-12.870,-8.110,-7.850,-11.895,-12.247,-12.588,-12.435,-10.133,-10.503,-10.286,-10.254,-10.267,-8.271
16400,-10.876,-12.224,-11.045,-10.791,-10.296,-12.887,-8.124,-7.938,-11.934,-12.276,-12.602,-12.420,-10.178,-10.522,-10.314,-10.278,-10.284,-8.286
16600,-10.839,-12.242,-11.113,-10.858,-10.285,-12.927,-8.134,-7.897,-11.921,-12.249,-12.637,-12.435,-10.178,-10.503,-10.311,-10.266,-10.274,-8.304
16800,-10.841,-12.264,-11.132,-10.881,-10.307,-12.935,-8.144,-7.933,-11.927,-12.290,-12.689,-12.464,-10.202,-10.536,-10.332,-10.285,-10.301,-8.320
17000,-10.883,-12.300,-11.160,-10.908,-10.326,-12.942,-8.163,-7.919,-11.962,-12.315,-12.720,-12.438,-10.238,-10.553,-10.351,-10.314,-10.309,-8.343
17200,-10.819,-12.338,-11.166,-10.927,-10.345,-12.894,-8.169,-7.920,-11.992,-12.310,-12.740,-12.492,-10.269,-10.577,-10.381,-10.337,-10.332,-8.360
17400,-10.830,-12.352,-11.256,-11.027,-10.361,-12.879,-8.176,-8.007,-12.001,-12.317,-12.724,-12.506,-10.282,-10.603,-10.394,-10.351,-10.357,-8.376
17600,-10.833,-12.369,-11.263,-11.045,-10.397,-13.008,-8.191,-8.055,-12.040,-12.389,-12.710,-12.518,-10.319,-10.637,-10.431,-10.390,-10.386,-8.391
17800,-10.765,-12.389,-11.249,-11.044,-10.382,-13.003,-8.203,-8.042,-12.063,-12.381,-12.751,-12.525,-10.295,-10.614,-10.412,-10.369,-10.367,-8.405
18000,-10.786,-12.383,-11.284,-11.094,-10.402,-12.932,-8.223,-8.065,-12.077,-12.399,-12.806,-12.551,-10.312,-10.636,-10.436,-10.384,-10.392,-8.412
18200,-10.800,-12.404,-11.294,-11.109,-10.422,-13.009,-8.235,-8.117,-12.098,-12.454,-12.787,-12.571,-10.344,-10.643,-10.454,-10.410,-10.404,-8.430
18400,-10.843,-12.433,-11.287,-11.113,-10.439,-12.855,-8.247,-8.098,-12.086,-12.468,-12.805,-12.591,-10.358,-10.669,-10.476,-10.439,-10.427,-8.441
18600,-10.832,-12.461,-11.281,-11.109,-10.456,-12.865,-8.256,-8.140,-12.092,-12.419,-12.865,-12.629,-10.368,-10.691,-10.501,-10.450,-10.460,-8.449
18800,-10.831,-12.482,-11.273,-11.113,-10.449,-12.967,-8.272,-8.153,-12.131,-12.462,-12.854,-12.628,-10.355,-10.676,-10.490,-10.449,-10.443,-8.468
19000,-10.830,-12.502,-11.298,-11.135,-10.466,-12.963,-8.279,-8.157,-12.146,-12.464,-12.859,-12.649,-10.384,-10.701,-10.519,-10.466,-10.466,-8.479
19200,-10.832,-12.532,-11.260,-11.118,-10.498,-12.915,-8.287,-8.160,-12.177,-12.500,-12.885,-12.669,-10.406,-10.718,-10.536,-10.478,-10.480,-8.497
19400,-10.835,-12.561,-11.321,-11.187,-10.526,-12.840,-8.300,-8.201,-12.207,-12.492,-12.888,-12.628,-10.431,-10.740,-10.562,-10.507,-10.494,-8.512
19600,-10.852,-12.582,-11.374,-11.247,-10.541,-12.901,-8.316,-8.272,-12.229,-12.526,-12.894,-12.658,-10.453,-10.763,-10.584,-10.531,-10.519,-8.525
19800,-10.833,-12.592,-11.347,-11.230,-10.578,-12.977,-8.321,-8.345,-12.273,-12.565,-12.919,-12.682,-10.469,-10.800,-10.609,-10.557,-10.550,-8.527

==> plot_data_nzeros.csv <==
Iter,NOTAC-U,
0,56.860,
200,37.191,
400,50.936,
600,61.536,
800,68.988,
1000,73.857,
1200,76.468,
1400,78.560,
1600,80.205,
1800,81.388,
2000,82.360,
2200,83.161,
2400,83.837,
2600,84.460,
2800,85.018,
3000,85.513,
3200,85.934,
3400,86.333,
3600,86.629,
3800,86.898,
4000,87.180,
4200,87.444,
4400,87.702,
4600,87.971,
4800,88.244,
5000,88.476,
5200,88.720,
5400,88.973,
5600,89.197,
5800,89.375,
6000,89.564,
6200,89.731,
6400,89.907,
6600,90.064,
6800,90.233,
7000,90.371,
7200,90.493,
7400,90.636,
7600,90.772,
7800,90.895,
8000,91.021,
8200,91.136,
8400,91.238,
8600,91.333,
8800,91.422,
9000,91.527,
9200,91.622,
9400,91.720,
9600,91.819,
9800,91.900,
10000,91.980,
10200,92.061,
10400,92.125,
10600,92.199,
10800,92.271,
11000,92.340,
11200,92.406,
11400,92.470,
11600,92.536,
11800,92.609,
12000,92.666,
12200,92.723,
12400,92.787,
12600,92.844,
12800,92.905,
13000,92.958,
13200,93.019,
13400,93.072,
13600,93.125,
13800,93.172,
14000,93.225,
14200,93.284,
14400,93.330,
14600,93.372,
14800,93.405,
15000,93.447,
15200,93.494,
15400,93.541,
15600,93.585,
15800,93.630,
16000,93.665,
16200,93.715,
16400,93.756,
16600,93.789,
16800,93.829,
17000,93.861,
17200,93.891,
17400,93.930,
17600,93.962,
17800,94.000,
18000,94.032,
18200,94.063,
18400,94.105,
18600,94.144,
18800,94.184,
19000,94.212,
19200,94.245,
19400,94.275,
19600,94.306,
19800,94.347,


==> plot_data_snr.csv <==
ID,SNR,OTA-C,BDC,APB,NOC,
0,-35.0,-8.761,-8.651,-8.743,-8.761,
1,-30.0,-9.803,-8.664,-8.729,-8.761,
2,-25.0,-11.642,-8.885,-8.750,-8.761,
3,-20.0,-12.301,-9.614,-8.804,-8.761,
4,-15.0,-12.586,-10.867,-9.214,-8.761,
5,-10.0,-12.731,-10.537,-9.322,-8.761,
6,-5.0,-12.821,-9.723,-10.300,-8.761,

